Numerical investigation of three-dimensional effects of cavitating flow in a venturi-type hydrodynamic cavitation reactor

The concept of Hydrodynamic Cavitation (HC) has emerged as a promising method for wastewater treatment, bio-diesel production and multiple other environmental processes with Venturi-type cavitation reactors showing particular advantages. However, numerical simulations of a venturi-type reactor with an elucidated explanation of the underlying flow physics remain inadequate. The present study numerically investigates and analyzes the flow inside a venturi-type reactor from both global cavity dynamics and localized turbulence statistics perspectives. Some models in the Detached Eddy Simulation (DES) family are employed to model the turbulence with the study initially comparing 2D simulations before extending the analysis to 3D simulations. The results show that while URANS models show significantly different dynamics as a result of grid refinement, the DES models show standard flow dynamics associated with cavitating flows. Nevertheless, signifi- cant discrepancies continue to exist when comparing the turbulence statistics on the local scale. As the discussion extends to 3D calculations, the DES models are able to well predict the turbulence phenomena at the local scale and reveal some new insights regarding the role of baroclinic torque into the cavitation-vortex interaction.The findings of this study thus contribute to the fundamental understandings of the venturi-type reactor.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



